Local disc model in view of Gaia DR1 and RAVE data

We test the performance of the semi-analytic self-consistent Just-Jahrei{\ss} disc model (JJ model) with the astrometric data from the Tycho-Gaia Astrometric Solution (TGAS) sub-catalogue of the first Gaia data release (Gaia DR1), as well as the radial velocities from the fifth data release of the Radial Velocity Experiment survey (RAVE DR5). We use a sample of 19,746 thin disc stars from the TGAS$\times$RAVE cross-match selected in the local solar cylinder of 300 pc radius and 1 kpc height below the Galactic plane and simulate this sample via the forward modelling technique. First, we convert the predicted vertical density laws of the thin disc populations into a mock sample. Then the obtained mock populations are reddened with a 3D dust map and are subjected to the selection criteria corresponding to the RAVE and TGAS observational limitations as well as to additional cuts applied to the data sample. We calculate the quantities of interest separately at different heights above the Galactic plane taking into account the distance error effects separately in horizontal and vertical directions. We investigate the simulated sample in terms of the vertical number density profiles, Hess diagrams and velocity distribution functions. Basing on a good agreement of our simulations with the data, we conclude that our fiducial disc model confidently reproduces the vertical trends in the thin disc stellar population properties. Thus, it can serve as a starting point for the future extension of the JJ model to other Galactocentric distances.

==> archive.txt <==

The local rotation curve of the Milky Way based on SEGUE and RAVE data


K. Sysoliatina (1), A. Just (1), O. Golubov (2,3,4), Q.A. Parker (5,6), E.K. Grebel (1), G. Kordopatis (17), T. Zwitter (15), J. Bland-Hawthorn (14), B.K. Gibson (8), A. Kunder (16), U. Munari (7), J. Navarro (12), W. Reid (10,11), G. Seabroke (9),
M.Steinmetz (18), and F. Watson (13)

((1) Astronomisches Rechen-Institut, Heidelberg, Germany,
(2) Schools of Physics and Technology, Karazin Kharkiv National University, Ukraine,
(3) Institute of Astronomy, Karazin Kharkiv National University, Ukraine,
(4) Department of Aerospace Engineering Sciences, University of Colorado at Boulder, USA,
(5) Department of Physics, the University of Hong Kong, China,
(6) The Laboratory for Space Research, the University of Hong Kong, China,
(7) INAF Astronomical Observatory of Padova, Italy,
(8) E.A. Milne Centre for Astrophysics, University of Hull, UK,
(9) Mullard Space Science Laboratory, University College London, UK,
(10) Department of Physics and Astronomy, Macquarie University, Sydney, Australia,
(11) Western Sydney University, Australia,
(12) Senior CIfAR Fellow, University of Victoria, Canada,
(13) Australian Astronomical Observatory
(14) Sydney Institute for Astronomy, School of Physics, University of Sydney, Australia,
(15) Faculty of Mathematics and Physics, University of Ljubljana, Slovenia,
(16) Saint Martin's University, Lacey, USA,
(17) Universit\'{e} C\^{o}te d'Azur, Observatoire de la C\^{o}te d'Azur, CNRS, Laboratoire Lagrange, France,
(18) Leibniz Institut f\"{u}r Astrophysik Potsdam, Germany)



We construct the rotation curve of the Milky Way in the extended solar neighbourhood using a sample of SEGUE (Sloan Extension for Galactic Understanding and Exploration) G-dwarfs. We investigate the rotation curve shape for the presence of any peculiarities just outside the solar radius as has been reported by some authors.
We approach the problem in a framework of classical Jeans analysis. Using the most recent data from RAVE (RAdial Velocity Experiment), we determine the solar peculiar velocity and the radial scalelengths for the three populations of different metallicities representing the Galactic thin disc. Then with the same binning in metallicity for the SEGUE G-dwarfs, we construct the rotation curve in the range of Galactocentric distances 7-10 kpc. We derive the circular velocity by correcting the mean tangential velocity for the asymmetric drift in each distance bin. With SEGUE data we also calculate the radial scalelength of the thick disc taking as known the derived peculiar motion of the Sun and the slope of the rotation curve.
The rotation curve constructed through SEGUE G-dwarfs appears to be smooth in the selected radial range. The local kinematics of the thin disc rotation as determined in the framework of our new careful analysis does not favour the presence of a massive overdensity ring just outside the solar radius. 



11 pages, 5 figures. To be published in Astronomy&Astrophysics. 

